Statistical Validation of Column Matching in the Database Schema Evolution of the Brazilian Public School Census

Publicly available datasets are subject to new versions, with each new version potentially reflecting changes to the data. These changes may involve adding or removing attributes, changing data types, and modifying values or their semantics. Integrating these datasets into a database poses a significant challenge: how to keep track of the evolving database schema while incorporating different versions of the data sources? This paper presents a statistical methodology to validate the integration of 12 years of open-access datasets from Brazil's School Census, with a new version of the datasets released annually by the Brazilian Ministry of Education (MEC). We employ various statistical tests to find matching attributes between datasets from a specific year and their potential equivalents in datasets from later years. The results show that by using the Kolmogorov-Smirnov test we can successfully match columns from different dataset versions in about 90% of cases.

==> tikz/bonferroniDunn.tikz <==
\begin{tikzpicture}[scale=6.0]

\draw[|-|,red,line width=1] (1.8,0.12) -- (2.97,0.12) node[above,midway]{Critical Difference = 1.17};
  
\draw[-,black,line width=1] (1.8,0) -- (3.2,0) node[right]{};

\draw[-,black,line width=1] (1.8,-0.06) -- (1.8,0.02) node[right]{};
\node at (1.8,0.05) {1.8};
\node at (1.8,-0.12) {F-Test};

\draw[-,black,line width=1] (2.0,-0.06) -- (2.0,0.02) node[right]{};
\node at (2.0,0.05) {2.0};
\draw[dotted,black,line width=1] (2.0,-0.07) -- (2.0,-0.18) node[right]{};
\node at (2.0,-0.2) {K-S Test};

\draw[-,black,line width=1] (3,-0.06) -- (3,0.02) node[right]{};
\node at (3,0.05) {3.0};
\draw[dotted,black,line width=1] (3.0,-0.07) -- (3.0,-0.17) node[right]{};
\node at (3.0,-0.2) {Cohen's d};

\draw[-,black,line width=1] (3.2,-0.06) -- (3.2,0.02) node[right]{};
\node at (3.2,0.05) {3.2};
\node at (3.2,-0.12) {Welch};


% Linhas de conexão crítica
\draw[densely dotted,red,line width=1] (1.8,-0.03) -- (2.97,-0.03) node[above,midway]{};

%\draw[densely dotted,red,line width=1] (2.0,-0.06) -- (3.17,-0.06) node[above,midway]{};
  
\end{tikzpicture}

==> tikz/bonferroniDunnTop3.tikz <==
\begin{tikzpicture}[yscale=6.0, xscale = 9.0]

\draw[|-|,red,line width=1] (2.2,0.12) -- (3.17,0.12) node[above,midway]{Critical Difference = 1.17};
  
\draw[-,black,line width=1] (2.2,0) -- (2.8,0) node[right]{};

\draw[-,black,line width=1] (2.2,-0.06) -- (2.2,0.02) node[right]{};
\node at (2.2,0.05) {2.2};
\node at (2.2,-0.12) {K-S Test};

\draw[-,black,line width=1] (2.3,-0.06) -- (2.3,0.02) node[right]{};
\node at (2.3,0.05) {2.3};
\draw[dotted,black,line width=1] (2.3,-0.07) -- (2.3,-0.18) node[right]{};
\node at (2.3,-0.2) {F-Test};

\draw[-,black,line width=1] (2.7,-0.06) -- (2.7,0.02) node[right]{};
\node at (2.7,0.05) {2.7};
\draw[dotted,black,line width=1] (2.7,-0.07) -- (2.7,-0.17) node[right]{};
\node at (2.7,-0.2) {Welch};

\draw[-,black,line width=1] (2.8,-0.06) -- (2.8,0.02) node[right]{};
\node at (2.8,0.05) {2.8};
\node at (2.8,-0.12) {Cohen's d};


% Linhas de conexão crítica
\draw[densely dotted,red,line width=1] (2.2,-0.03) -- (3.17,-0.03) node[above,midway]{};

%\draw[densely dotted,red,line width=1] (2.0,-0.06) -- (3.17,-0.06) node[above,midway]{};
  
\end{tikzpicture}

==> tikz/grafico.tikz <==
%Pacotes necessários para colocar no main, não coloquei ainda
%\usepackage{pgfplots}
%\pgfplotsset{compat=1.18} 
%\usetikzlibrary {patterns,patterns.meta}

\begin{tikzpicture}
    \begin{axis}[
        xlabel={Year},
        xlabel style = {font=\footnotesize},
        ylabel={Number of Columns},
        ylabel style = {font=\footnotesize},
        const plot,
        stack plots=y,
        area style,
        xtick={2007,2008,2009,2010,2011,2012,2013,2014, 2015, 2016, 2017, 2018, 2019, 2020, 2021},
        xticklabels={2007,,2009,,2011,,2013,, 2015,, 2017,, 2019,,2021},
        xticklabel style={font=\scriptsize},
        yticklabel style={font=\scriptsize},
        legend style={font=\scriptsize, draw = none, align=left,text width=8em},
        legend pos=north west,
        area style
    ]
           %sem alteração
        \addplot [
            draw = gray,
            pattern = grid,
            pattern color=gray
            %opacity=0.3
        ] coordinates {
            (2007,15) (2008,15) (2009,15) (2010,15) (2011,15) (2012,15) (2013,15) (2014,22) (2015,8) (2016,22) (2017,22) (2018,15) (2019,14) (2020,31) (2021,31)
       } \closedcycle;
        \addlegendentry{Columns not modified}
        
        % Mudanças
        \addplot [
            pattern = dots,
            pattern color=blue,
            draw=blue, 
            %opacity=0.5
        ] coordinates {
            (2007,0) (2008,0) (2009,0) (2010,0) (2011,0) (2012,0) (2013,0) (2014,0) (2015,14) (2016,0) (2017,0) (2018,7) (2019,0) (2020,0) (2021,0)
        } \closedcycle;
        \addlegendentry{Columns changes}

        

        %% Novas
        \addplot [
            draw = green,
            pattern = crosshatch,
           pattern color=green 
            %opacity=0.3
        ] coordinates {
           (2007,0) (2008,0) (2009,0) (2010,0) (2011,0) (2012,0) (2013,7) (2014,0) (2015,0) (2016,0) (2017,0) (2018,0) (2019,17) (2020,0) (2021,0)
        } \closedcycle;
        \addlegendentry{Columns added}

        %  Perdas
        \addplot [
            color=red,
            fill=red, 
            %opacity=0.3
        ] coordinates {
            (2007,0) (2008,0) (2009,0) (2010,0) (2011,0) (2012,0) (2013,0) (2014,0) (2015,0) (2016,0) (2017,0) (2018,0) (2019,8) (2020,0) (2021,0)
       } \closedcycle;
        \addlegendentry{Columns removed}


     
    \end{axis}
\end{tikzpicture}
